Adaptive Neighborhood Resizing for Stochastic Reachability in Multi-Agent Systems

We present DAMPC, a distributed, adaptive-horizon and adaptive-neighborhood algorithm for solving the stochastic reachability problem in multi-agent systems, in particular flocking modeled as a Markov decision process. At each time step, every agent calls a centralized, adaptive-horizon model-predictive control (AMPC) algorithm to obtain an optimal solution for its local neighborhood. Second, the agents derive the flock-wide optimal solution through a sequence of consensus rounds. Third, the neighborhood is adaptively resized using a flock-wide, cost-based Lyapunov function V. This way DAMPC improves efficiency without compromising convergence. We evaluate DAMPC's performance using statistical model checking. Our results demonstrate that, compared to AMPC, DAMPC achieves considerable speed-up (two-fold in some cases) with only a slightly lower rate of convergence. The smaller average neighborhood size and lookahead horizon demonstrate the benefits of the DAMPC approach for stochastic reachability problems involving any controllable multi-agent system that possesses a cost function.

==> rebuttal.txt <==
Reviewer1:

1(a). While the paper is focused on the flocking problem, the algorithmic techniques presented in the paper apply to any problem that can be formalized as a policy search for an MDP with the objective given by a fitness metric.

1(b). The dynamical model of flocking is indeed deterministic, but the synthesized policy is probabilistic since it is based on a randomized algorithm (PSO). MDPs and Markov Chains are the way we think about the system, especially when we analyze it using statistical model checking.  We also note that even the dynamical model of flocking could be stochastic by considering noise terms (as we have done in prior work). 
 
1(c). The formulation may seem a little vague, but the intension must be clear: given some e > 0, we want to reach V-formation with probability at least 1-e. We will make this change.

1(d). The statistics in Table 1 present the average success rate, average convergence steps, and average neighborhood sizes -- for both the centralized and distributed versions, for 5, 7, and 9 agents each. Thus, precision of the approximate algorithm is thoroughly evaluated.

2. This is a valid and important point about this work. The presented algorithm is not ideal as a distributed procedure because it uses global consensus. This step was introduced to evaluate the benefit of adaptive neighborhood resizing in an idealized setting where certain information was globally available. The idea was that these results would inform us about the best we could possibly achieve in a truly distributed setting. (See also the footnote on p9.)

3(a). We are open to suggestions about other algorithms to compare to.

3(b). Even with 9 birds, we see the effects that we are looking for (e.g. neighborhood size reduction). We will plan on presenting results for a larger number of birds in the final version.

3(c). The missing statistics on execution time was an oversight, and we will include them in the final version.

3(d). Precision evaluation concerns are discussed in 1(d).

3(e). This is a very good observation.  Note that we are averaging only over the time window from the start to the time the birds reach a V-formation.  At V-formation, birds use a very small neighborhood size (2 or 3) to maintain formation, and hence the average neighborhood size would decrease (towards this lower bound) as the time horizon increases.  Thus, the "small reduction in neighborhood size" is seen because we are trying to provide a fair and reasonable statistics.

Reviewer2:

1. Practical impact: Our plan is that once we have a good algorithmic solution, we will apply it to real systems (drones). We would like to make sure our theory is correct before doing so.

2. In each step, we synthesize a sequence of accelerations -- as is the norm in model-predictive control -- because we want to get over "local minima" to find the "global optimum".

3. We try to decrease the cost by delta, and if we fail, we try to do it by increasing the lookahead horizon and the neighborhood size up to a maximum. If we still fail, we simply pick the best solution seen so far and proceed to the next iteration.

4. We consider random initial configurations because (1) as your rightly suggested, a sufficiently powerful environment could put you in unknown configurations; and (2) in many systems, such as birds, one usually starts with a random configuration.  Also note, however, that the initial configurations are not completely arbitrary, and we do have some constraints.

Reviewer 3:

You bring up an excellent point. Our intuition behind using adaptive neighborhood is precisely the following hypothesis (just as you say): As we get closer to globally optimal configuration, locally-optimal behavior starts to coincide with globally optimal behavior. We believe this hypothesis to be true for a large class of dynamical systems.

Reviewer 4:

Thank you for your suggestions. We will add the figure as you suggest. The accelerations are exactly the MDP actions.  Please see responses to Reviewer 1 for sources of stochasticity, missing runtime statistics, and your other concerns.  Apart from benefits in time, we also save on communication costs and average neighborhood size is a proxy for that.

